The Monster's Fiery Breath and its Impact on Galaxy Formation

My aim in this talk is to make clear that there are two sides to galaxy formation: the properties of the galaxies themselves, and the properties of the material that is left over from the galaxy formation process. To date, galaxy formation studies have focused on correctly predicting the properties of galaxies, and I will review the tremendous level of success in this area. However, these models usually ignore the ``flip side'' of galaxy formation: the intergalactic medium and the intra-group/intra-cluster medium (ICM). Yet, Chandra and XMM have given us a good view of the ICM and their results present an equally important challenge for theoretical models. I will show that this challenge is far from easy to meet, but describe the Bower et al 2008 model of galaxy formation which successfully combines both sides of the observational constraints.

==> astroph_abstract.txt <==
Title:  The Monster's Fiery Breath and its Impact on Galaxy Formation
Authors:  R. G. Bower  (ICC, University of Durham)
Comments:  To appear in proceedings of the conference "The Monster's Fiery Breath: Feedback in Galaxies, Groups, and Clusters", June 2009, Madison Wisconsin

My aim in this talk is to make clear that there are two sides to
galaxy formation: the properties of the galaxies themselves, and the 
properties of the material that is left over from the galaxy formation
process. To date, galaxy formation studies have focused on correctly
predicting the properties of galaxies, and I will review the tremendous
level of success in this area. However, these models usually ignore the 
``flip side'' of galaxy formation: the intergalactic medium and the 
intra-group/intra-cluster medium (ICM).  
Yet, Chandra and XMM have given us a good
view of the ICM and their results present an equally important
challenge for theoretical models. I will show that this challenge is far 
from easy to meet, but describe the Bower et al 2008 model of galaxy formation
which successfully combines both sides of the observational constraints.

rticle-id: 0909.2116, Article password: bdkya (access still password restricted)

